Multilevel communication optimal LU and QR factorizations for hierarchical platforms

This study focuses on the performance of two classical dense linear algebra algorithms, the LU and the QR factorizations, on multilevel hierarchical platforms. We first introduce a new model called Hierarchical Cluster Platform (HCP), encapsulating the characteristics of such platforms. The focus is set on reducing the communication requirements of studied algorithms at each level of the hierarchy. Lower bounds on communications are therefore extended with respect to the HCP model. We then introduce multilevel LU and QR algorithms tailored for those platforms, and provide a detailed performance analysis. We also provide a set of numerical experiments and performance predictions demonstrating the need for such algorithms on large platforms.

==> figures/mlcaqr_realblocks_shade.tikz <==
\pgfmathsetmacro\opa{0.8}
%% generated with GNUPLOT 4.6p0 (Lua 5.1; terminal rev. 99, script rev. 100)
%% Wed Dec 12 16:02:03 2012
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (16.481,3.223)--(16.481,3.564)--(17.021,3.564)--(17.021,3.223)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (15.941,3.223)--(15.941,3.564)--(16.481,3.564)--(16.481,3.223)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (15.400,3.223)--(15.400,3.564)--(15.941,3.564)--(15.941,3.223)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (14.860,3.223)--(14.860,3.564)--(15.400,3.564)--(15.400,3.223)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (14.320,3.223)--(14.320,3.564)--(14.860,3.564)--(14.860,3.223)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (13.780,3.223)--(13.780,3.564)--(14.320,3.564)--(14.320,3.223)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (13.240,3.223)--(13.240,3.564)--(13.780,3.564)--(13.780,3.223)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (12.700,3.223)--(12.700,3.564)--(13.240,3.564)--(13.240,3.223)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (12.160,3.223)--(12.160,3.564)--(12.700,3.564)--(12.700,3.223)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (11.620,3.223)--(11.620,3.564)--(12.160,3.564)--(12.160,3.223)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (11.080,3.223)--(11.080,3.564)--(11.620,3.564)--(11.620,3.223)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (10.540,3.223)--(10.540,3.564)--(11.080,3.564)--(11.080,3.223)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (10.000,3.223)--(10.000,3.564)--(10.540,3.564)--(10.540,3.223)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (9.460,3.223)--(9.460,3.564)--(10.000,3.564)--(10.000,3.223)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (8.920,3.223)--(8.920,3.564)--(9.460,3.564)--(9.460,3.223)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (8.380,3.223)--(8.380,3.564)--(8.920,3.564)--(8.920,3.223)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (7.840,3.223)--(7.840,3.564)--(8.380,3.564)--(8.380,3.223)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (7.300,3.223)--(7.300,3.564)--(7.840,3.564)--(7.840,3.223)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (6.760,3.223)--(6.760,3.564)--(7.300,3.564)--(7.300,3.223)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (6.220,3.223)--(6.220,3.564)--(6.760,3.564)--(6.760,3.223)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (5.680,3.223)--(5.680,3.564)--(6.220,3.564)--(6.220,3.223)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (5.140,3.223)--(5.140,3.564)--(5.680,3.564)--(5.680,3.223)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (4.600,3.223)--(4.600,3.564)--(5.140,3.564)--(5.140,3.223)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (4.059,3.223)--(4.059,3.564)--(4.600,3.564)--(4.600,3.223)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (3.519,3.223)--(3.519,3.564)--(4.059,3.564)--(4.059,3.223)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (2.979,3.223)--(2.979,3.564)--(3.519,3.564)--(3.519,3.223)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (16.481,3.564)--(16.481,3.905)--(17.021,3.905)--(17.021,3.564)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (15.941,3.564)--(15.941,3.905)--(16.481,3.905)--(16.481,3.564)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (15.400,3.564)--(15.400,3.905)--(15.941,3.905)--(15.941,3.564)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (14.860,3.564)--(14.860,3.905)--(15.400,3.905)--(15.400,3.564)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (14.320,3.564)--(14.320,3.905)--(14.860,3.905)--(14.860,3.564)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (13.780,3.564)--(13.780,3.905)--(14.320,3.905)--(14.320,3.564)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (13.240,3.564)--(13.240,3.905)--(13.780,3.905)--(13.780,3.564)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (12.700,3.564)--(12.700,3.905)--(13.240,3.905)--(13.240,3.564)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (12.160,3.564)--(12.160,3.905)--(12.700,3.905)--(12.700,3.564)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (11.620,3.564)--(11.620,3.905)--(12.160,3.905)--(12.160,3.564)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (11.080,3.564)--(11.080,3.905)--(11.620,3.905)--(11.620,3.564)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (10.540,3.564)--(10.540,3.905)--(11.080,3.905)--(11.080,3.564)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (10.000,3.564)--(10.000,3.905)--(10.540,3.905)--(10.540,3.564)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (9.460,3.564)--(9.460,3.905)--(10.000,3.905)--(10.000,3.564)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (8.920,3.564)--(8.920,3.905)--(9.460,3.905)--(9.460,3.564)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (8.380,3.564)--(8.380,3.905)--(8.920,3.905)--(8.920,3.564)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (7.840,3.564)--(7.840,3.905)--(8.380,3.905)--(8.380,3.564)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (7.300,3.564)--(7.300,3.905)--(7.840,3.905)--(7.840,3.564)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (6.760,3.564)--(6.760,3.905)--(7.300,3.905)--(7.300,3.564)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (6.220,3.564)--(6.220,3.905)--(6.760,3.905)--(6.760,3.564)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (5.680,3.564)--(5.680,3.905)--(6.220,3.905)--(6.220,3.564)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (5.140,3.564)--(5.140,3.905)--(5.680,3.905)--(5.680,3.564)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (4.600,3.564)--(4.600,3.905)--(5.140,3.905)--(5.140,3.564)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (4.059,3.564)--(4.059,3.905)--(4.600,3.905)--(4.600,3.564)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (3.519,3.564)--(3.519,3.905)--(4.059,3.905)--(4.059,3.564)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (2.979,3.564)--(2.979,3.905)--(3.519,3.905)--(3.519,3.564)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (16.481,3.905)--(16.481,4.246)--(17.021,4.246)--(17.021,3.905)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (15.941,3.905)--(15.941,4.246)--(16.481,4.246)--(16.481,3.905)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (15.400,3.905)--(15.400,4.246)--(15.941,4.246)--(15.941,3.905)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (14.860,3.905)--(14.860,4.246)--(15.400,4.246)--(15.400,3.905)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (14.320,3.905)--(14.320,4.246)--(14.860,4.246)--(14.860,3.905)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (13.780,3.905)--(13.780,4.246)--(14.320,4.246)--(14.320,3.905)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (13.240,3.905)--(13.240,4.246)--(13.780,4.246)--(13.780,3.905)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (12.700,3.905)--(12.700,4.246)--(13.240,4.246)--(13.240,3.905)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (12.160,3.905)--(12.160,4.246)--(12.700,4.246)--(12.700,3.905)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (11.620,3.905)--(11.620,4.246)--(12.160,4.246)--(12.160,3.905)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (11.080,3.905)--(11.080,4.246)--(11.620,4.246)--(11.620,3.905)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (10.540,3.905)--(10.540,4.246)--(11.080,4.246)--(11.080,3.905)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (10.000,3.905)--(10.000,4.246)--(10.540,4.246)--(10.540,3.905)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (9.460,3.905)--(9.460,4.246)--(10.000,4.246)--(10.000,3.905)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (8.920,3.905)--(8.920,4.246)--(9.460,4.246)--(9.460,3.905)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (8.380,3.905)--(8.380,4.246)--(8.920,4.246)--(8.920,3.905)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (7.840,3.905)--(7.840,4.246)--(8.380,4.246)--(8.380,3.905)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (7.300,3.905)--(7.300,4.246)--(7.840,4.246)--(7.840,3.905)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (6.760,3.905)--(6.760,4.246)--(7.300,4.246)--(7.300,3.905)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (6.220,3.905)--(6.220,4.246)--(6.760,4.246)--(6.760,3.905)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (5.680,3.905)--(5.680,4.246)--(6.220,4.246)--(6.220,3.905)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (5.140,3.905)--(5.140,4.246)--(5.680,4.246)--(5.680,3.905)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (4.600,3.905)--(4.600,4.246)--(5.140,4.246)--(5.140,3.905)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (4.059,3.905)--(4.059,4.246)--(4.600,4.246)--(4.600,3.905)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (3.519,3.905)--(3.519,4.246)--(4.059,4.246)--(4.059,3.905)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (2.979,3.905)--(2.979,4.246)--(3.519,4.246)--(3.519,3.905)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (16.481,4.246)--(16.481,4.587)--(17.021,4.587)--(17.021,4.246)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (15.941,4.246)--(15.941,4.587)--(16.481,4.587)--(16.481,4.246)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (15.400,4.246)--(15.400,4.587)--(15.941,4.587)--(15.941,4.246)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (14.860,4.246)--(14.860,4.587)--(15.400,4.587)--(15.400,4.246)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (14.320,4.246)--(14.320,4.587)--(14.860,4.587)--(14.860,4.246)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (13.780,4.246)--(13.780,4.587)--(14.320,4.587)--(14.320,4.246)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (13.240,4.246)--(13.240,4.587)--(13.780,4.587)--(13.780,4.246)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (12.700,4.246)--(12.700,4.587)--(13.240,4.587)--(13.240,4.246)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (12.160,4.246)--(12.160,4.587)--(12.700,4.587)--(12.700,4.246)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (11.620,4.246)--(11.620,4.587)--(12.160,4.587)--(12.160,4.246)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (11.080,4.246)--(11.080,4.587)--(11.620,4.587)--(11.620,4.246)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (10.540,4.246)--(10.540,4.587)--(11.080,4.587)--(11.080,4.246)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (10.000,4.246)--(10.000,4.587)--(10.540,4.587)--(10.540,4.246)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (9.460,4.246)--(9.460,4.587)--(10.000,4.587)--(10.000,4.246)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (8.920,4.246)--(8.920,4.587)--(9.460,4.587)--(9.460,4.246)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (8.380,4.246)--(8.380,4.587)--(8.920,4.587)--(8.920,4.246)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (7.840,4.246)--(7.840,4.587)--(8.380,4.587)--(8.380,4.246)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (7.300,4.246)--(7.300,4.587)--(7.840,4.587)--(7.840,4.246)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (6.760,4.246)--(6.760,4.587)--(7.300,4.587)--(7.300,4.246)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (6.220,4.246)--(6.220,4.587)--(6.760,4.587)--(6.760,4.246)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (5.680,4.246)--(5.680,4.587)--(6.220,4.587)--(6.220,4.246)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (5.140,4.246)--(5.140,4.587)--(5.680,4.587)--(5.680,4.246)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (4.600,4.246)--(4.600,4.587)--(5.140,4.587)--(5.140,4.246)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (4.059,4.246)--(4.059,4.587)--(4.600,4.587)--(4.600,4.246)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (3.519,4.246)--(3.519,4.587)--(4.059,4.587)--(4.059,4.246)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (2.979,4.246)--(2.979,4.587)--(3.519,4.587)--(3.519,4.246)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (16.481,4.587)--(16.481,4.928)--(17.021,4.928)--(17.021,4.587)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (15.941,4.587)--(15.941,4.928)--(16.481,4.928)--(16.481,4.587)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (15.400,4.587)--(15.400,4.928)--(15.941,4.928)--(15.941,4.587)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (14.860,4.587)--(14.860,4.928)--(15.400,4.928)--(15.400,4.587)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (14.320,4.587)--(14.320,4.928)--(14.860,4.928)--(14.860,4.587)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (13.780,4.587)--(13.780,4.928)--(14.320,4.928)--(14.320,4.587)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (13.240,4.587)--(13.240,4.928)--(13.780,4.928)--(13.780,4.587)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (12.700,4.587)--(12.700,4.928)--(13.240,4.928)--(13.240,4.587)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (12.160,4.587)--(12.160,4.928)--(12.700,4.928)--(12.700,4.587)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (11.620,4.587)--(11.620,4.928)--(12.160,4.928)--(12.160,4.587)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (11.080,4.587)--(11.080,4.928)--(11.620,4.928)--(11.620,4.587)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (10.540,4.587)--(10.540,4.928)--(11.080,4.928)--(11.080,4.587)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (10.000,4.587)--(10.000,4.928)--(10.540,4.928)--(10.540,4.587)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (9.460,4.587)--(9.460,4.928)--(10.000,4.928)--(10.000,4.587)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (8.920,4.587)--(8.920,4.928)--(9.460,4.928)--(9.460,4.587)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (8.380,4.587)--(8.380,4.928)--(8.920,4.928)--(8.920,4.587)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (7.840,4.587)--(7.840,4.928)--(8.380,4.928)--(8.380,4.587)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (7.300,4.587)--(7.300,4.928)--(7.840,4.928)--(7.840,4.587)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (6.760,4.587)--(6.760,4.928)--(7.300,4.928)--(7.300,4.587)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (6.220,4.587)--(6.220,4.928)--(6.760,4.928)--(6.760,4.587)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (5.680,4.587)--(5.680,4.928)--(6.220,4.928)--(6.220,4.587)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (5.140,4.587)--(5.140,4.928)--(5.680,4.928)--(5.680,4.587)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (4.600,4.587)--(4.600,4.928)--(5.140,4.928)--(5.140,4.587)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (4.059,4.587)--(4.059,4.928)--(4.600,4.928)--(4.600,4.587)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (3.519,4.587)--(3.519,4.928)--(4.059,4.928)--(4.059,4.587)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (16.481,4.928)--(16.481,5.268)--(17.021,5.268)--(17.021,4.928)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (15.941,4.928)--(15.941,5.268)--(16.481,5.268)--(16.481,4.928)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (15.400,4.928)--(15.400,5.268)--(15.941,5.268)--(15.941,4.928)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (14.860,4.928)--(14.860,5.268)--(15.400,5.268)--(15.400,4.928)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (14.320,4.928)--(14.320,5.268)--(14.860,5.268)--(14.860,4.928)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (13.780,4.928)--(13.780,5.268)--(14.320,5.268)--(14.320,4.928)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (13.240,4.928)--(13.240,5.268)--(13.780,5.268)--(13.780,4.928)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (12.700,4.928)--(12.700,5.268)--(13.240,5.268)--(13.240,4.928)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (12.160,4.928)--(12.160,5.268)--(12.700,5.268)--(12.700,4.928)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (11.620,4.928)--(11.620,5.268)--(12.160,5.268)--(12.160,4.928)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (11.080,4.928)--(11.080,5.268)--(11.620,5.268)--(11.620,4.928)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (10.540,4.928)--(10.540,5.268)--(11.080,5.268)--(11.080,4.928)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (10.000,4.928)--(10.000,5.268)--(10.540,5.268)--(10.540,4.928)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (9.460,4.928)--(9.460,5.268)--(10.000,5.268)--(10.000,4.928)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (8.920,4.928)--(8.920,5.268)--(9.460,5.268)--(9.460,4.928)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (8.380,4.928)--(8.380,5.268)--(8.920,5.268)--(8.920,4.928)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (7.840,4.928)--(7.840,5.268)--(8.380,5.268)--(8.380,4.928)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (7.300,4.928)--(7.300,5.268)--(7.840,5.268)--(7.840,4.928)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (6.760,4.928)--(6.760,5.268)--(7.300,5.268)--(7.300,4.928)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (6.220,4.928)--(6.220,5.268)--(6.760,5.268)--(6.760,4.928)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (5.680,4.928)--(5.680,5.268)--(6.220,5.268)--(6.220,4.928)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (5.140,4.928)--(5.140,5.268)--(5.680,5.268)--(5.680,4.928)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (4.600,4.928)--(4.600,5.268)--(5.140,5.268)--(5.140,4.928)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (4.059,4.928)--(4.059,5.268)--(4.600,5.268)--(4.600,4.928)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (16.481,5.268)--(16.481,5.609)--(17.021,5.609)--(17.021,5.268)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (15.941,5.268)--(15.941,5.609)--(16.481,5.609)--(16.481,5.268)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (15.400,5.268)--(15.400,5.609)--(15.941,5.609)--(15.941,5.268)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (14.860,5.268)--(14.860,5.609)--(15.400,5.609)--(15.400,5.268)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (14.320,5.268)--(14.320,5.609)--(14.860,5.609)--(14.860,5.268)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (13.780,5.268)--(13.780,5.609)--(14.320,5.609)--(14.320,5.268)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (13.240,5.268)--(13.240,5.609)--(13.780,5.609)--(13.780,5.268)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (12.700,5.268)--(12.700,5.609)--(13.240,5.609)--(13.240,5.268)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (12.160,5.268)--(12.160,5.609)--(12.700,5.609)--(12.700,5.268)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (11.620,5.268)--(11.620,5.609)--(12.160,5.609)--(12.160,5.268)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (11.080,5.268)--(11.080,5.609)--(11.620,5.609)--(11.620,5.268)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (10.540,5.268)--(10.540,5.609)--(11.080,5.609)--(11.080,5.268)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (10.000,5.268)--(10.000,5.609)--(10.540,5.609)--(10.540,5.268)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (9.460,5.268)--(9.460,5.609)--(10.000,5.609)--(10.000,5.268)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (8.920,5.268)--(8.920,5.609)--(9.460,5.609)--(9.460,5.268)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (8.380,5.268)--(8.380,5.609)--(8.920,5.609)--(8.920,5.268)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (7.840,5.268)--(7.840,5.609)--(8.380,5.609)--(8.380,5.268)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (7.300,5.268)--(7.300,5.609)--(7.840,5.609)--(7.840,5.268)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (6.760,5.268)--(6.760,5.609)--(7.300,5.609)--(7.300,5.268)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (6.220,5.268)--(6.220,5.609)--(6.760,5.609)--(6.760,5.268)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (5.680,5.268)--(5.680,5.609)--(6.220,5.609)--(6.220,5.268)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (5.140,5.268)--(5.140,5.609)--(5.680,5.609)--(5.680,5.268)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (16.481,5.609)--(16.481,5.950)--(17.021,5.950)--(17.021,5.609)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (15.941,5.609)--(15.941,5.950)--(16.481,5.950)--(16.481,5.609)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (15.400,5.609)--(15.400,5.950)--(15.941,5.950)--(15.941,5.609)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (14.860,5.609)--(14.860,5.950)--(15.400,5.950)--(15.400,5.609)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (14.320,5.609)--(14.320,5.950)--(14.860,5.950)--(14.860,5.609)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (13.780,5.609)--(13.780,5.950)--(14.320,5.950)--(14.320,5.609)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (13.240,5.609)--(13.240,5.950)--(13.780,5.950)--(13.780,5.609)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (12.700,5.609)--(12.700,5.950)--(13.240,5.950)--(13.240,5.609)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (12.160,5.609)--(12.160,5.950)--(12.700,5.950)--(12.700,5.609)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (11.620,5.609)--(11.620,5.950)--(12.160,5.950)--(12.160,5.609)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (11.080,5.609)--(11.080,5.950)--(11.620,5.950)--(11.620,5.609)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (10.540,5.609)--(10.540,5.950)--(11.080,5.950)--(11.080,5.609)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (10.000,5.609)--(10.000,5.950)--(10.540,5.950)--(10.540,5.609)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (9.460,5.609)--(9.460,5.950)--(10.000,5.950)--(10.000,5.609)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (8.920,5.609)--(8.920,5.950)--(9.460,5.950)--(9.460,5.609)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (8.380,5.609)--(8.380,5.950)--(8.920,5.950)--(8.920,5.609)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (7.840,5.609)--(7.840,5.950)--(8.380,5.950)--(8.380,5.609)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (7.300,5.609)--(7.300,5.950)--(7.840,5.950)--(7.840,5.609)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (6.760,5.609)--(6.760,5.950)--(7.300,5.950)--(7.300,5.609)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (6.220,5.609)--(6.220,5.950)--(6.760,5.950)--(6.760,5.609)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (5.680,5.609)--(5.680,5.950)--(6.220,5.950)--(6.220,5.609)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (16.481,5.950)--(16.481,6.291)--(17.021,6.291)--(17.021,5.950)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (15.941,5.950)--(15.941,6.291)--(16.481,6.291)--(16.481,5.950)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (15.400,5.950)--(15.400,6.291)--(15.941,6.291)--(15.941,5.950)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (14.860,5.950)--(14.860,6.291)--(15.400,6.291)--(15.400,5.950)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (14.320,5.950)--(14.320,6.291)--(14.860,6.291)--(14.860,5.950)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (13.780,5.950)--(13.780,6.291)--(14.320,6.291)--(14.320,5.950)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (13.240,5.950)--(13.240,6.291)--(13.780,6.291)--(13.780,5.950)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (12.700,5.950)--(12.700,6.291)--(13.240,6.291)--(13.240,5.950)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (12.160,5.950)--(12.160,6.291)--(12.700,6.291)--(12.700,5.950)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (11.620,5.950)--(11.620,6.291)--(12.160,6.291)--(12.160,5.950)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (11.080,5.950)--(11.080,6.291)--(11.620,6.291)--(11.620,5.950)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (10.540,5.950)--(10.540,6.291)--(11.080,6.291)--(11.080,5.950)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (10.000,5.950)--(10.000,6.291)--(10.540,6.291)--(10.540,5.950)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (9.460,5.950)--(9.460,6.291)--(10.000,6.291)--(10.000,5.950)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (8.920,5.950)--(8.920,6.291)--(9.460,6.291)--(9.460,5.950)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (8.380,5.950)--(8.380,6.291)--(8.920,6.291)--(8.920,5.950)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (7.840,5.950)--(7.840,6.291)--(8.380,6.291)--(8.380,5.950)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (7.300,5.950)--(7.300,6.291)--(7.840,6.291)--(7.840,5.950)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (6.760,5.950)--(6.760,6.291)--(7.300,6.291)--(7.300,5.950)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (6.220,5.950)--(6.220,6.291)--(6.760,6.291)--(6.760,5.950)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (16.481,6.291)--(16.481,6.632)--(17.021,6.632)--(17.021,6.291)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (15.941,6.291)--(15.941,6.632)--(16.481,6.632)--(16.481,6.291)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (15.400,6.291)--(15.400,6.632)--(15.941,6.632)--(15.941,6.291)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (14.860,6.291)--(14.860,6.632)--(15.400,6.632)--(15.400,6.291)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (14.320,6.291)--(14.320,6.632)--(14.860,6.632)--(14.860,6.291)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (13.780,6.291)--(13.780,6.632)--(14.320,6.632)--(14.320,6.291)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (13.240,6.291)--(13.240,6.632)--(13.780,6.632)--(13.780,6.291)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (12.700,6.291)--(12.700,6.632)--(13.240,6.632)--(13.240,6.291)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (12.160,6.291)--(12.160,6.632)--(12.700,6.632)--(12.700,6.291)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (11.620,6.291)--(11.620,6.632)--(12.160,6.632)--(12.160,6.291)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (11.080,6.291)--(11.080,6.632)--(11.620,6.632)--(11.620,6.291)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (10.540,6.291)--(10.540,6.632)--(11.080,6.632)--(11.080,6.291)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (10.000,6.291)--(10.000,6.632)--(10.540,6.632)--(10.540,6.291)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (9.460,6.291)--(9.460,6.632)--(10.000,6.632)--(10.000,6.291)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (8.920,6.291)--(8.920,6.632)--(9.460,6.632)--(9.460,6.291)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (8.380,6.291)--(8.380,6.632)--(8.920,6.632)--(8.920,6.291)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (7.840,6.291)--(7.840,6.632)--(8.380,6.632)--(8.380,6.291)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (7.300,6.291)--(7.300,6.632)--(7.840,6.632)--(7.840,6.291)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (6.760,6.291)--(6.760,6.632)--(7.300,6.632)--(7.300,6.291)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (16.481,6.632)--(16.481,6.973)--(17.021,6.973)--(17.021,6.632)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (15.941,6.632)--(15.941,6.973)--(16.481,6.973)--(16.481,6.632)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (15.400,6.632)--(15.400,6.973)--(15.941,6.973)--(15.941,6.632)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (14.860,6.632)--(14.860,6.973)--(15.400,6.973)--(15.400,6.632)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (14.320,6.632)--(14.320,6.973)--(14.860,6.973)--(14.860,6.632)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (13.780,6.632)--(13.780,6.973)--(14.320,6.973)--(14.320,6.632)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (13.240,6.632)--(13.240,6.973)--(13.780,6.973)--(13.780,6.632)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (12.700,6.632)--(12.700,6.973)--(13.240,6.973)--(13.240,6.632)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (12.160,6.632)--(12.160,6.973)--(12.700,6.973)--(12.700,6.632)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (11.620,6.632)--(11.620,6.973)--(12.160,6.973)--(12.160,6.632)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (11.080,6.632)--(11.080,6.973)--(11.620,6.973)--(11.620,6.632)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (10.540,6.632)--(10.540,6.973)--(11.080,6.973)--(11.080,6.632)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (10.000,6.632)--(10.000,6.973)--(10.540,6.973)--(10.540,6.632)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (9.460,6.632)--(9.460,6.973)--(10.000,6.973)--(10.000,6.632)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (8.920,6.632)--(8.920,6.973)--(9.460,6.973)--(9.460,6.632)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (8.380,6.632)--(8.380,6.973)--(8.920,6.973)--(8.920,6.632)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (7.840,6.632)--(7.840,6.973)--(8.380,6.973)--(8.380,6.632)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (16.481,6.973)--(16.481,7.314)--(17.021,7.314)--(17.021,6.973)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (15.941,6.973)--(15.941,7.314)--(16.481,7.314)--(16.481,6.973)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (15.400,6.973)--(15.400,7.314)--(15.941,7.314)--(15.941,6.973)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (14.860,6.973)--(14.860,7.314)--(15.400,7.314)--(15.400,6.973)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (14.320,6.973)--(14.320,7.314)--(14.860,7.314)--(14.860,6.973)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (13.780,6.973)--(13.780,7.314)--(14.320,7.314)--(14.320,6.973)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (13.240,6.973)--(13.240,7.314)--(13.780,7.314)--(13.780,6.973)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (12.700,6.973)--(12.700,7.314)--(13.240,7.314)--(13.240,6.973)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (12.160,6.973)--(12.160,7.314)--(12.700,7.314)--(12.700,6.973)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (11.620,6.973)--(11.620,7.314)--(12.160,7.314)--(12.160,6.973)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (11.080,6.973)--(11.080,7.314)--(11.620,7.314)--(11.620,6.973)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (10.540,6.973)--(10.540,7.314)--(11.080,7.314)--(11.080,6.973)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (10.000,6.973)--(10.000,7.314)--(10.540,7.314)--(10.540,6.973)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (9.460,6.973)--(9.460,7.314)--(10.000,7.314)--(10.000,6.973)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (8.920,6.973)--(8.920,7.314)--(9.460,7.314)--(9.460,6.973)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (8.380,6.973)--(8.380,7.314)--(8.920,7.314)--(8.920,6.973)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (16.481,7.314)--(16.481,7.654)--(17.021,7.654)--(17.021,7.314)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (15.941,7.314)--(15.941,7.654)--(16.481,7.654)--(16.481,7.314)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (15.400,7.314)--(15.400,7.654)--(15.941,7.654)--(15.941,7.314)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (14.860,7.314)--(14.860,7.654)--(15.400,7.654)--(15.400,7.314)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (14.320,7.314)--(14.320,7.654)--(14.860,7.654)--(14.860,7.314)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (13.780,7.314)--(13.780,7.654)--(14.320,7.654)--(14.320,7.314)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (13.240,7.314)--(13.240,7.654)--(13.780,7.654)--(13.780,7.314)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (12.700,7.314)--(12.700,7.654)--(13.240,7.654)--(13.240,7.314)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (12.160,7.314)--(12.160,7.654)--(12.700,7.654)--(12.700,7.314)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (11.620,7.314)--(11.620,7.654)--(12.160,7.654)--(12.160,7.314)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (11.080,7.314)--(11.080,7.654)--(11.620,7.654)--(11.620,7.314)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (10.540,7.314)--(10.540,7.654)--(11.080,7.654)--(11.080,7.314)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (10.000,7.314)--(10.000,7.654)--(10.540,7.654)--(10.540,7.314)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (9.460,7.314)--(9.460,7.654)--(10.000,7.654)--(10.000,7.314)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (16.481,7.654)--(16.481,7.994)--(17.021,7.994)--(17.021,7.654)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (15.941,7.654)--(15.941,7.994)--(16.481,7.994)--(16.481,7.654)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (15.400,7.654)--(15.400,7.994)--(15.941,7.994)--(15.941,7.654)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (14.860,7.654)--(14.860,7.994)--(15.400,7.994)--(15.400,7.654)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (14.320,7.654)--(14.320,7.994)--(14.860,7.994)--(14.860,7.654)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (13.780,7.654)--(13.780,7.994)--(14.320,7.994)--(14.320,7.654)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (13.240,7.654)--(13.240,7.994)--(13.780,7.994)--(13.780,7.654)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (12.700,7.654)--(12.700,7.994)--(13.240,7.994)--(13.240,7.654)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (12.160,7.654)--(12.160,7.994)--(12.700,7.994)--(12.700,7.654)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (11.620,7.654)--(11.620,7.994)--(12.160,7.994)--(12.160,7.654)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (11.080,7.654)--(11.080,7.994)--(11.620,7.994)--(11.620,7.654)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (10.540,7.654)--(10.540,7.994)--(11.080,7.994)--(11.080,7.654)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (10.000,7.654)--(10.000,7.994)--(10.540,7.994)--(10.540,7.654)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (16.481,7.994)--(16.481,8.335)--(17.021,8.335)--(17.021,7.994)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (15.941,7.994)--(15.941,8.335)--(16.481,8.335)--(16.481,7.994)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (15.400,7.994)--(15.400,8.335)--(15.941,8.335)--(15.941,7.994)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (14.860,7.994)--(14.860,8.335)--(15.400,8.335)--(15.400,7.994)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (14.320,7.994)--(14.320,8.335)--(14.860,8.335)--(14.860,7.994)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (13.780,7.994)--(13.780,8.335)--(14.320,8.335)--(14.320,7.994)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (13.240,7.994)--(13.240,8.335)--(13.780,8.335)--(13.780,7.994)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (12.700,7.994)--(12.700,8.335)--(13.240,8.335)--(13.240,7.994)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (12.160,7.994)--(12.160,8.335)--(12.700,8.335)--(12.700,7.994)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (11.620,7.994)--(11.620,8.335)--(12.160,8.335)--(12.160,7.994)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (11.080,7.994)--(11.080,8.335)--(11.620,8.335)--(11.620,7.994)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (16.481,8.335)--(16.481,8.676)--(17.021,8.676)--(17.021,8.335)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (15.941,8.335)--(15.941,8.676)--(16.481,8.676)--(16.481,8.335)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (15.400,8.335)--(15.400,8.676)--(15.941,8.676)--(15.941,8.335)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (14.860,8.335)--(14.860,8.676)--(15.400,8.676)--(15.400,8.335)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (14.320,8.335)--(14.320,8.676)--(14.860,8.676)--(14.860,8.335)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (13.780,8.335)--(13.780,8.676)--(14.320,8.676)--(14.320,8.335)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (13.240,8.335)--(13.240,8.676)--(13.780,8.676)--(13.780,8.335)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (12.700,8.335)--(12.700,8.676)--(13.240,8.676)--(13.240,8.335)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (12.160,8.335)--(12.160,8.676)--(12.700,8.676)--(12.700,8.335)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (11.620,8.335)--(11.620,8.676)--(12.160,8.676)--(12.160,8.335)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (16.481,8.676)--(16.481,9.017)--(17.021,9.017)--(17.021,8.676)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (15.941,8.676)--(15.941,9.017)--(16.481,9.017)--(16.481,8.676)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (15.400,8.676)--(15.400,9.017)--(15.941,9.017)--(15.941,8.676)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (14.860,8.676)--(14.860,9.017)--(15.400,9.017)--(15.400,8.676)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (14.320,8.676)--(14.320,9.017)--(14.860,9.017)--(14.860,8.676)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (13.780,8.676)--(13.780,9.017)--(14.320,9.017)--(14.320,8.676)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (13.240,8.676)--(13.240,9.017)--(13.780,9.017)--(13.780,8.676)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (12.700,8.676)--(12.700,9.017)--(13.240,9.017)--(13.240,8.676)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (16.481,9.017)--(16.481,9.358)--(17.021,9.358)--(17.021,9.017)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (15.941,9.017)--(15.941,9.358)--(16.481,9.358)--(16.481,9.017)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (15.400,9.017)--(15.400,9.358)--(15.941,9.358)--(15.941,9.017)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (14.860,9.017)--(14.860,9.358)--(15.400,9.358)--(15.400,9.017)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (14.320,9.017)--(14.320,9.358)--(14.860,9.358)--(14.860,9.017)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (13.780,9.017)--(13.780,9.358)--(14.320,9.358)--(14.320,9.017)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (13.240,9.017)--(13.240,9.358)--(13.780,9.358)--(13.780,9.017)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (16.481,9.358)--(16.481,9.699)--(17.021,9.699)--(17.021,9.358)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (15.941,9.358)--(15.941,9.699)--(16.481,9.699)--(16.481,9.358)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (15.400,9.358)--(15.400,9.699)--(15.941,9.699)--(15.941,9.358)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (14.860,9.358)--(14.860,9.699)--(15.400,9.699)--(15.400,9.358)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (14.320,9.358)--(14.320,9.699)--(14.860,9.699)--(14.860,9.358)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (16.481,9.699)--(16.481,10.040)--(17.021,10.040)--(17.021,9.699)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (15.941,9.699)--(15.941,10.040)--(16.481,10.040)--(16.481,9.699)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (15.400,9.699)--(15.400,10.040)--(15.941,10.040)--(15.941,9.699)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (14.860,9.699)--(14.860,10.040)--(15.400,10.040)--(15.400,9.699)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (16.481,10.040)--(16.481,10.380)--(17.021,10.380)--(17.021,10.040)--cycle;
\gpfill{opacity=\opa,rgb color={1.000,1.000,1.000}} (15.941,10.040)--(15.941,10.380)--(16.481,10.380)--(16.481,10.040)--cycle;

